Assessment of models for nonlinear oscillatory flow through a hexagonal sphere pack

We review models for unsteady porous media flow in the volume-averaging framework and we discuss the theoretical relations between the models and the definition of the model coefficients (and the uncertainty therein). The different models are compared against direct numerical simulations of oscillatory flow through a hexagonal sphere pack. The model constants are determined based on their definition in terms of the Stokes flow, the potential flow and steady nonlinear flow. Thus, the discrepancies between the model predictions and the simulation data can be attributed to shortcomings of the models' parametrisation. We found that an extension of the dynamic permeability model of Pride et al. [Physical Review B 47(9), 1993] with a Forchheimer-type nonlinearity performs very well for linear flow and for nonlinear flow at low and medium frequencies, but the Forchheimer term with a coefficient obtained from the steady-state overpredicts the nonlinear drag at high frequencies. The model reduces to the unsteady Forchheimer equation with an acceleration coefficient based on the static viscous tortuosity for low frequencies. The unsteady Forchheimer equation with an acceleration coefficient based on the high frequency limit of the dynamic tortuosity has large errors for linear flow at medium and high frequencies, but low errors for nonlinear flow at all frequencies. This is explained by an error cancellation between the inertial and the nonlinear drag.

==> data/simulations_lukas_DLES13.dat <==
ID	Hg		Wo		Re
HF6	100000000.0	100.0		1086
HF7	1000000000.0	100.0		3580



==> data/simulations_lukas_JFM2022.dat <==
ID	Hg		Wo		Re
LF1	1000.0		10.0		0.171
LF2	10000.0	10.0		1.70
LF3	100000.0	10.0		14.8
LF4	1000000.0	10.0		76.7
MF1	10000.0	31.6227766	0.857
MF2	100000.0	31.6227766	8.57
MF3	316227.76	31.6227766	26.9
MF4	1000000.0	31.6227766	74.0
HF1	100000.0	100.0		1.30
HF2	1000000.0	100.0		13.0
HF3	10000000.0	100.0		132
HF4	17782794.1	100		253


==> data/simulations_lukas_JFM2023.dat <==
ID	Hg		Wo		Re
LF6	10000000.0	10.0		307
LF5	3162277.66	10.0		158
HF5	31622776.6	100.0		465
MF6	10000000.0	31.6227766	298
MF5	3162277.66	31.6227766	157


==> images/simulation_cases.tikz <==
\begin{tikzpicture}
	\newcommand{\plotheight}{6cm}
	\newcommand{\Reymin}{1e-1}
	\newcommand{\Reymax}{1e4}
	\newcommand{\ymin}{1e1}
	\newcommand{\ymax}{1e5}
	\newcommand{\facx}{1}
	\newcommand{\facy}{1}

	\begin{loglogaxis}[
        scale only axis,
		align = left,
		clip = false,
		xmin = \Reymin,
		xmax = \Reymax,
		xlabel = {$\Rey$},
		xlabel near ticks,
        axis x line*=bottom,  
		ymin = \ymin,
		ymax = \ymax,
		ylabel = {$\Wo^2$},
		ylabel near ticks,
        axis y line*=left,
%		legend pos=outer north east,
%		legend cell align=left,
%		grid=major,
%		axis line style={draw=none},
%		tick style={draw=none},
	]

     \pgfplotsset{every tick label/.append style={font=\small}}

%
%	% ---- Characteristic frequency ------------------------------------
%	%\addplot[dashed] coordinates{(\Reymin,30.5) (\Reymax,30.5)};
%	\addplot[dashed] coordinates{(\Reymin,930.25) (\Reymax,930.25)};

    \addplot[
        only marks,
        mark=star,
        nodes near coords={\labelz},
        every node near coord/.append style={font=\footnotesize,xshift={\ifnum\coordindex=10 -3pt \else {\ifnum\coordindex=11 -1pt \else {\ifnum\coordindex=7 -1pt \else 0pt \fi} \fi} \fi},yshift=0.5mm},
        visualization depends on={value \thisrowno{0}\as\labelz},
        y filter/.code={\pgfmathmultiply{\pgfmathresult}{2}},
    ] table[x=Re,y=Wo] {./data/simulations_lukas_JFM2022.dat};

    \addplot[
        only marks,
        mark=+,
        nodes near coords={\labelz},
        %nodes near coords={\coordindex},
        every node near coord/.append style={font=\footnotesize,xshift={\ifnum\coordindex=0 1pt \else {\ifnum\coordindex=2 2pt \else {\ifnum\coordindex=3 3pt \else 0pt \fi} \fi} \fi},yshift=0.5mm},
        visualization depends on={value \thisrowno{0}\as\labelz},
        y filter/.code={\pgfmathmultiply{\pgfmathresult}{2}},
    ] table[x=Re,y=Wo] {./data/simulations_lukas_JFM2023.dat};

    \addplot[
        only marks,
        mark=x,
        nodes near coords={\labelz},
        every node near coord/.append style={font=\footnotesize,yshift=0.5mm},
        visualization depends on={value \thisrowno{0}\as\labelz},
        y filter/.code={\pgfmathmultiply{\pgfmathresult}{2}},
    ] table[x=Re,y=Wo] {./data/simulations_lukas_DLES13.dat};
    
    % % ---- Flow regimes of Gu and Wang (1991)
    % \addplot[no marks] coordinates {(\Reymin,1e3) (1,1e3)};
    % \addplot[no marks] coordinates {(1e-2,10) (1e2,1e5)};
    % \addplot[no marks] coordinates {(1e3,1e6) (1e3,1e3) (1e6,1e3)};

    % ---- Flow regimes ----
    % linear (> 99 % relative magnitude of 2|c_1|² Fourier coefficient)
    \addplot[fill=blue,draw=none,fill opacity=0.15,area legend,
        y filter/.code={\pgfmathmultiply{\pgfmathresult}{2}},
    ] coordinates {(\Reymin,\ymin^0.5) (4.2136,\ymin^0.5) (4.2136,10) (7.9269,3.1622e1) (47.7462,100) (477.462,\ymax^0.5) (\Reymin,\ymax^0.5)} \closedcycle;

    % transitional and turbulence-like (symmetry-breaking)
    % Note: Dybbs & Edwards (1984) observed transition at Re=150
    \addplot[fill=lime,draw=none,fill opacity=0.15,area legend,
        y filter/.code={\pgfmathmultiply{\pgfmathresult}{2}},
    ] coordinates {(\Reymax,\ymin^0.5) (158,\ymin^0.5) (158,10) (157,3.1622e1) (452,100) (4520,\ymax^0.5) (\Reymax,\ymax^0.5)} \closedcycle;

    % Annotations
    \node[black,above,align=left,font=\small] at (axis cs:1,13) {linear flow};
    \node[black,above,align=left,font=\small] at (axis cs:1.2e3,13) {transitional and\\turbulence-like flow};

  
	\end{loglogaxis}

    \begin{loglogaxis}[
        scale only axis,
		xmin = \Reymin,
		xmax = \Reymax,
		xticklabels={,,},  
        ymin = \ymin/30.5^2,
		ymax = \ymax/30.5^2,
		ylabel = {$\Omega/\Omega_0$},
		ylabel near ticks,
        ylabel shift=-0.25cm,
        axis y line*=right,
%		legend pos=outer north east,
%		legend cell align=left,
%		grid=major,
%		axis line style={draw=none},
%		tick style={draw=none},
	]

    \pgfplotsset{every tick label/.append style={font=\small}}


 	\end{loglogaxis}


 
\end{tikzpicture}
